Exact algorithms for $L^1$-TV regularization of real-valued or circle-valued signals

We consider $L^1$-TV regularization of univariate signals with values on the real line or on the unit circle. While the real data space leads to a convex optimization problem, the problem is non-convex for circle-valued data. In this paper, we derive exact algorithms for both data spaces. A key ingredient is the reduction of the infinite search spaces to a finite set of configurations, which can be scanned by the Viterbi algorithm. To reduce the computational complexity of the involved tabulations, we extend the technique of distance transforms to non-uniform grids and to the circular data space. In total, the proposed algorithms have complexity $\mathscr{O}(KN)$ where $N$ is the length of the signal and $K$ is the number of different values in the data set. In particular, the complexity is $\mathscr{O}(N)$ for quantized data. It is the first exact algorithm for TV regularization with circle-valued data, and it is competitive with the state-of-the-art methods for scalar data, assuming that the latter are quantized.

==> experiments/mapEstimation/deltaSNR.txt <==
8.8

==> experiments/mapEstimationCirc/alpha.txt <==
5.0

==> experiments/mapEstimationCirc/deltaSNR.txt <==
9.4

==> experiments/mapEstimationCirc/eta.txt <==
0.1

==> experiments/mapEstimationCirc/xi.txt <==
0.5

==> experiments/randomSignal/alpha.txt <==
15

==> experiments/wind/alpha.txt <==
50

==> experiments/wind/runtime.txt <==
19.5
